Toward automatic generation of control structures for process flow diagrams with large language models

Developing Piping and Instrumentation Diagrams (P&IDs) is a crucial step during process development. We propose a data-driven method for the prediction of control structures. Our methodology is inspired by end-to-end transformer-based human language translation models. We cast the control structure prediction as a translation task where Process Flow Diagrams (PFDs) without control structures are translated to PFDs with control structures. We represent the topology of PFDs as strings using the SFILES 2.0 notation. We pretrain our model using generated PFDs to learn the grammatical structure. Thereafter, the model is fine-tuned leveraging transfer learning on real PFDs. The model achieved a top-5 accuracy of 74.8% on 10,000 generated PFDs and 89.2% on 100,000 generated PFDs. These promising results show great potential for AI-assisted process engineering. The tests on a dataset of 312 real PFDs indicate the need for a larger PFD dataset for industry applications and hybrid artificial intelligence solutions.

==> figures_acceptedversion/history_finetuning.txt <==
epochs	loss_train	loss_val
0.16	5.5182	4.386137008666992
0.32	3.9999	3.568967819213867
0.48	3.4837	3.262683153152466
0.64	3.3535	3.0051777362823486
0.8	3.3394	2.796841621398926
0.96	3.1163	2.6493563652038574
1.12	2.851	2.555091619491577
1.28	2.6497	2.5076072216033936
1.44	2.6732	2.4046177864074707
1.6	2.6149	2.3407933712005615
1.76	2.5433	2.2922210693359375
1.92	2.3957	2.2898025512695312
2.08	2.6261	2.2327139377593994
2.24	2.3822	2.210601329803467
2.4	2.3863	2.16728138923645
2.56	2.5586	2.1659741401672363
2.72	2.2592	2.114738941192627
2.88	2.3179	2.1091673374176025
3.04	2.0993	2.0708298683166504
3.2	2.164	2.0501880645751953
3.36	2.0882	2.0470330715179443
3.52	2.1438	2.049086093902588
3.68	2.1756	1.9997756481170654
3.84	2.2902	2.009697198867798
4.0	2.1725	1.9849365949630737
4.16	2.0121	1.9641400575637817
4.32	2.0606	1.9961649179458618
4.48	1.9787	1.9396814107894897
4.64	2.1222	1.9448200464248657
4.8	2.1452	1.9095838069915771
4.96	1.8265	1.9493993520736694
5.12	2.1014	1.918929100036621
5.28	1.8849	1.924453854560852
5.44	1.9043	1.9039212465286255
5.6	1.9398	1.873036503791809
5.76	1.9938	1.8929342031478882
5.92	1.8827	1.8876416683197021
6.08	2.0301	1.874184012413025
6.24	1.8355	1.8804072141647339
6.4	1.7226	1.8832409381866455
6.56	1.9683	1.8479927778244019
6.72	1.7772	1.8649859428405762
6.88	1.956	1.8335537910461426
7.04	1.7969	1.8549158573150635
7.2	1.8737	1.8576070070266724
7.36	1.6613	1.8485665321350098
7.52	1.8426	1.8639830350875854
7.68	1.6861	1.8484917879104614
7.84	1.9359	1.8124873638153076
8.0	1.7223	1.8260093927383423
8.16	1.7161	1.7881790399551392
8.32	1.7597	1.81975519657135
8.48	1.9365	1.8131353855133057
8.64	1.6277	1.7900491952896118
8.8	1.8294	1.7994322776794434
8.96	1.6212	1.8062413930892944
9.12	1.8446	1.797247052192688
9.28	1.7708	1.792438268661499
9.44	1.5945	1.796138882637024
9.6	1.5436	1.7911182641983032
9.76	1.7128	1.7743005752563477
9.92	1.6904	1.777845859527588
10.08	1.6878	1.7862108945846558
10.24	1.5099	1.7910704612731934
10.4	1.7062	1.7802259922027588
10.56	1.6828	1.804105520248413
10.72	1.6234	1.7883915901184082
10.88	1.6086	1.7560250759124756
11.04	1.6221	1.7763711214065552
11.2	1.5852	1.7635208368301392
11.36	1.4979	1.7890046834945679
11.52	1.4785	1.7719762325286865
11.68	1.6172	1.7583155632019043
11.84	1.739	1.776145339012146
12.0	1.6452	1.784680724143982
12.16	1.6721	1.7815972566604614
12.32	1.5966	1.7825558185577393
12.48	1.595	1.7833940982818604
12.64	1.5478	1.7765978574752808
12.8	1.3415	1.7591931819915771
12.96	1.5767	1.7517468929290771
13.12	1.4438	1.7807668447494507
13.28	1.5583	1.767714262008667
13.44	1.617	1.7460148334503174
13.6	1.5642	1.7714667320251465
13.76	1.4548	1.7527694702148438
13.92	1.3981	1.734580636024475
14.08	1.5944	1.7548205852508545
14.24	1.3073	1.7553191184997559
14.4	1.448	1.7366002798080444
14.56	1.5791	1.738368272781372
14.72	1.4227	1.7551254034042358
14.88	1.5869	1.7522374391555786
15.04	1.3716	1.7613165378570557
15.2	1.4046	1.7745640277862549
15.36	1.4372	1.7644516229629517
15.52	1.4104	1.7560299634933472
15.68	1.517	1.7408190965652466
15.84	1.4091	1.776121735572815
16.0	1.5281	1.7402344942092896
16.16	1.4046	1.7617197036743164
16.32	1.367	1.7570366859436035
16.48	1.4473	1.7290940284729004
16.64	1.4995	1.7579214572906494
16.8	1.4025	1.7478632926940918
16.96	1.3761	1.7534328699111938
17.12	1.288	1.746317744255066
17.28	1.4218	1.7417207956314087
17.44	1.434	1.7349557876586914
17.6	1.3303	1.7309824228286743
17.76	1.4088	1.7485023736953735
17.92	1.3725	1.7445250749588013
18.08	1.4032	1.7348406314849854
18.24	1.2288	1.7687618732452393
18.4	1.4013	1.7346330881118774
18.56	1.294	1.7563632726669312
18.72	1.3347	1.7556110620498657
18.88	1.3947	1.7325799465179443
19.04	1.3096	1.7590224742889404
19.2	1.2517	1.7544833421707153
19.36	1.3334	1.7755064964294434
19.52	1.3908	1.7580955028533936
19.68	1.3753	1.7233723402023315
19.84	1.2535	1.7523119449615479
20.0	1.4489	1.7314518690109253
20.16	1.2859	1.734017252922058
20.32	1.2879	1.746151089668274
20.48	1.3322	1.7615207433700562
20.64	1.3064	1.7513563632965088
20.8	1.2285	1.7432597875595093
20.96	1.2899	1.7388983964920044
21.12	1.196	1.7404848337173462
21.28	1.3033	1.7463704347610474
21.44	1.2822	1.7508593797683716
21.6	1.2337	1.755241870880127
21.76	1.2332	1.7760542631149292
21.92	1.4307	1.7412816286087036
22.08	1.4145	1.7381370067596436
22.24	1.2862	1.7701034545898438
22.4	1.1573	1.7465146780014038
22.56	1.2606	1.7638931274414062
22.72	1.3582	1.7543832063674927
22.88	1.2175	1.7489851713180542
23.04	1.238	1.7379781007766724
23.2	1.2473	1.7546377182006836
23.36	1.2634	1.7390950918197632
23.52	1.2607	1.750078797340393
23.68	1.1643	1.7374887466430664
23.84	1.2147	1.7632101774215698
24.0	1.2568	1.7549512386322021
24.16	1.2559	1.760607361793518
24.32	1.2236	1.7767455577850342
24.48	1.2414	1.7480953931808472
24.64	1.1869	1.7659192085266113
24.8	1.0892	1.7458804845809937
24.96	1.1575	1.7462838888168335
25.12	1.4073	1.7424403429031372
25.28	1.1259	1.763598084449768
25.44	1.132	1.7585055828094482
25.6	1.0544	1.776213526725769
25.76	1.171	1.770432710647583
25.92	1.2724	1.747130274772644
26.08	1.0528	1.770836353302002


==> figures_acceptedversion/history_pretraining.txt <==
epochs	loss_train	loss_val
1.6	1.2021	0.3870314955711365
3.19	0.3788	0.2040887326002121
4.79	0.2471	0.15663334727287292
6.39	0.1968	0.14032641053199768
7.99	0.1713	0.12133576720952988
9.58	0.1533	0.11367753893136978
11.18	0.1417	0.10599344223737717
12.78	0.1321	0.10160582512617111
14.38	0.1233	0.09400779753923416
15.97	0.1147	0.08890542387962341
17.57	0.1084	0.08592846989631653
19.17	0.1006	0.07661085575819016
20.77	0.0927	0.06723126024007797
22.36	0.0827	0.06004307046532631
23.96	0.0737	0.05097496137022972
25.56	0.0662	0.045541975647211075
27.16	0.059	0.038442932069301605
28.75	0.054	0.03602287173271179
30.35	0.049	0.034265030175447464
31.95	0.045	0.03048795461654663
33.55	0.0416	0.029308993369340897
35.14	0.0392	0.026846524327993393
36.74	0.0365	0.026867974549531937
38.34	0.035	0.02498854137957096
39.94	0.0329	0.02396722137928009
41.53	0.0315	0.02314906008541584
43.13	0.0293	0.022562846541404724
44.73	0.0282	0.021793173626065254
46.33	0.027	0.020862866193056107
47.92	0.0259	0.021299660205841064
49.52	0.0248	0.019939571619033813
51.12	0.0239	0.019635582342743874
52.72	0.0229	0.019706599414348602
54.31	0.0222	0.01990392617881298
55.91	0.0217	0.019027099013328552
57.51	0.0207	0.01907286047935486
59.11	0.0202	0.01865975186228752
60.7	0.0195	0.018825767561793327
62.3	0.019	0.018628234043717384
63.9	0.0183	0.018131429329514503
65.5	0.0175	0.01773804798722267
67.09	0.0173	0.01727568358182907
68.69	0.0164	0.01764533668756485
70.29	0.0162	0.017197145149111748
71.88	0.0155	0.017269805073738098
73.48	0.0153	0.016886722296476364
75.08	0.015	0.01720200851559639
76.68	0.0143	0.017021918669342995
78.27	0.0141	0.017429083585739136
79.87	0.0137	0.016836389899253845
81.47	0.0134	0.017125694081187248
83.07	0.0133	0.01661580055952072
84.66	0.0127	0.016727469861507416
86.26	0.0127	0.016769830137491226
87.86	0.0124	0.016760386526584625
89.46	0.012	0.016671519726514816
91.05	0.0118	0.01673073135316372
92.65	0.0116	0.016588669270277023
94.25	0.0113	0.01663016527891159
95.85	0.0112	0.01655832678079605
97.44	0.0111	0.01648300141096115
99.04	0.0108	0.01646476611495018

